Search for the $b\bar{b}$ decay of the Standard Model Higgs boson in associated $(W/Z)H$ production with the ATLAS detector

A search for the $b\bar{b}$ decay of the Standard Model Higgs boson is performed with the ATLAS experiment using the full dataset recorded at the LHC in Run 1. The integrated luminosities used from $pp$ collisions at $\sqrt{s}=7$ and 8 TeV are 4.7 and 20.3 fb$^{-1}$, respectively. The processes considered are associated $(W/Z)H$ production, where $W\to e\nu/\mu\nu$, $Z\to ee/\mu\mu$ and $Z\to\nu\nu$. The observed (expected) deviation from the background-only hypothesis corresponds to a significance of 1.4 (2.6) standard deviations and the ratio of the measured signal yield to the Standard Model expectation is found to be $\mu = 0.52 \pm 0.32 \mathrm{(stat.)} \pm 0.24 \mathrm{(syst.)}$ for a Higgs boson mass of 125.36 GeV. The analysis procedure is validated by a measurement of the yield of $(W/Z)Z$ production with $Z\to b\bar{b}$ in the same final states as for the Higgs boson search, from which the ratio of the observed signal yield to the Standard Model expectation is found to be $0.74 \pm 0.09 \mathrm{(stat.)} \pm 0.14 \mathrm{(syst.)}$.

==> Metadata.txt <==
Title: Search for the $b\bar{b}$ decay of the Standard Model Higgs boson in associated $(W/Z)H$ production with the ATLAS detector
Abstract: A search for the $b\bar{b}$ decay of the Standard Model Higgs boson is performed with 
the ATLAS experiment using the full dataset recorded at the LHC in Run 1. 
The integrated luminosities used from $pp$ collisions at $\sqrt{s}=7$ and 8 TeV are 4.7 and 
20.3~fb$^{-1}$, respectively. The processes considered are associated $(W/Z)H$ 
production, where $W\to e\nu/\mu\nu$, $Z\to ee/\mu\mu$ 
and $Z\to\nu\nu$. The observed (expected) deviation 
from the background-only hypothesis corresponds
to a significance of 1.4 (2.6) standard deviations and the ratio of the measured signal yield
to the Standard Model expectation is found to be 
$\mu = 0.52 \pm 0.32 \mathrm{(stat.)} \pm 0.24 \mathrm{(syst.)}$
for a Higgs boson mass of 125.36~GeV. 
The analysis procedure is validated by a measurement of the yield 
of $(W/Z)Z$ production with $Z\to b\bar{b}$ in the same final states as for the Higgs boson search,
from which the ratio of the observed signal yield to the Standard Model 
expectation is found to be $0.74 \pm 0.09 \mathrm{(stat.)} \pm 0.14 \mathrm{(syst.)}$.
Comments: 69 pages plus author list + cover pages (93 pages total), 25 figures, 11 tables, submitted to JHEP,
All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2013-23/
CERN Preprint ID: CERN-PH-EP-2014-214


